A NLTE line formation for neutral and singly-ionised calcium in model atmospheres of B-F stars

We present non-local thermodynamic equilibrium (NLTE) line formation calculations for Ca I and Ca II in B-F stars. The sign and the magnitude of NLTE abundance corrections depend on line and stellar parameters. We determine calcium abundances for nine stars with reliable stellar parameters. For all stars, where the lines of both species could be measured, the NLTE abundances are found to be consistent within the error bars. We obtain consistent NLTE abundances from Ca II lines in the visible and near infra-red (IR, 8912-27, 9890 A) spectrum range, in contrast with LTE, where the discrepancy between the two groups of lines ranges from -0.5 dex to 0.6 dex for different stars. Our NLTE method reproduces the Ca II 8912-27, 9890 A lines observed in emission in the late B-type star HD 160762 with the classical plane-parallel and LTE model atmosphere. NLTE abundance corrections for lines of Ca I and Ca II were calculated in a grid of model atmospheres with 7000 K < Teff < 13000 K, 3.2 < log g < 5.0, -0.5 < [Fe/H] < 0.5, Vt = 2.0 km/s. Our NLTE results can be applied for calcium NLTE abundance determination from Gaia spectra, given that accurate continuum normalisation and proper treatment of the hydrogen Paschen lines are provided. The NLTE method can be useful to refine calcium underabundances in Am stars and to provide accurate observational constraints on the models of diffusion.

==> online_tables/ca_line_by_line.txt <==
NLTE and LTE abundances from individual  Ca I and Ca II lines in the reference stars. If log A = -99.9 this means that a line was not used for abundance determination.
wavelength, A; E_exc, eV; log gf; log A_NLTE; log A_LTE; log A_NLTE; log A_LTE; log A_NLTE; log A_LTE; log A_NLTE; log A_LTE; log A_NLTE; log A_LTE; log A_NLTE; log A_LTE; log A_NLTE; log A_LTE; log A_NLTE; log A_LTE; log A_NLTE; log A_LTE; log A_NLTE; log A_LTE
wavelength, A; E_exc, eV; log gf; HD 32115; HD 73666; Vega; HD 72660; HD 145788; Siruis; 21 Peg (test); 21 Peg; HD 17081; HD 160762
 4226.728     0.000   0.244   -99.9   -99.9    -5.50   -5.58    -6.03   -6.39    -5.43   -5.47    -5.26   -5.70     -5.94   -6.26    -5.49   -5.99    -5.66   -6.04   -99.9    -99.9   -99.9    -99.9 
 4283.011     1.886  -0.136   -5.69   -5.57    -99.9   -99.9   -99.9    -99.9    -5.48   -5.57   -99.9    -99.9   -99.9     -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9 
 4289.367     1.879  -0.233   -5.73   -5.63    -99.9   -99.9   -99.9    -99.9    -5.49   -5.59   -99.9    -99.9   -99.9     -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9 
 4302.528     1.899   0.292   -5.63   -5.44    -5.53   -5.66   -99.9    -99.9    -5.47   -5.56   -99.9    -99.9     -5.94   -6.15   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9 
 4318.651     1.899  -0.139   -5.67   -5.52    -99.9   -99.9   -99.9    -99.9    -5.36   -5.44   -99.9    -99.9   -99.9     -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9 
 4425.437     1.879  -0.358   -5.62   -5.55    -5.53   -5.65   -99.9    -99.9    -5.44   -5.54   -99.9    -99.9   -99.9     -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9 
 4434.957     1.886  -0.007   -5.55   -5.41    -5.47   -5.61   -99.9    -99.9    -5.41   -5.51    -5.20   -5.50   -99.9     -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9 
 4435.679     1.886  -0.517   -5.61   -5.54   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9     -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9 
 4454.779     1.899   0.258   -99.9   -99.9    -5.51   -5.64    -5.90   -6.14   -99.9    -99.9    -5.27   -5.56     -5.89   -6.10   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9 
 4455.887     1.899  -0.518   -5.56   -5.48   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9     -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9 
 4578.551     2.521  -0.697   -5.67   -5.69   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9     -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9 
 4585.865     2.526  -0.350   -5.70   -5.72    -5.43   -5.53   -99.9    -99.9    -5.42   -5.50   -99.9    -99.9   -99.9     -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9 
 5261.704     2.521  -0.579   -5.69   -5.70   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9     -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9 
 5265.556     2.523  -0.113   -5.68   -5.68   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9     -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9 
 5349.465     2.709  -0.310   -99.9   -99.9   -99.9    -99.9   -99.9    -99.9    -5.44   -5.51   -99.9    -99.9   -99.9     -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9 
 5512.980     2.932  -0.464   -5.69   -5.68   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9     -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9 
 5588.749     2.526   0.358   -5.69   -5.45    -5.49   -5.63    -5.88   -6.13    -5.35   -5.45    -5.22   -5.59     -5.95   -6.18   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9 
 5590.114     2.521  -0.571   -5.72   -5.71   -99.9    -99.9   -99.9    -99.9    -5.33   -5.44   -99.9    -99.9   -99.9     -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9 
 5857.451     2.932   0.240   -5.72   -5.63    -5.46   -5.49    -6.04   -6.15    -5.35   -5.39   -99.9    -99.9   -99.9     -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9 
 6122.217     1.886  -0.316   -5.73   -5.49   -99.9    -99.9   -99.9    -99.9    -5.32   -5.41   -99.9    -99.9   -99.9     -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9 
 6161.297     2.523  -1.266   -5.72   -5.72   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9     -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9 
 6162.173     1.899  -0.090   -5.70   -5.40    -5.45   -5.65   -99.9    -99.9    -5.34   -5.42   -99.9    -99.9   -99.9     -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9 
 6166.439     2.521  -1.142   -5.63   -5.64   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9     -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9 
 6169.042     2.523  -0.797   -5.67   -5.65   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9     -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9 
 6169.563     2.526  -0.478   -5.70   -5.64   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9     -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9 
 6439.075     2.526   0.390   -5.77   -5.34    -5.50   -5.56    -5.89   -6.09    -5.41   -5.44    -5.21   -5.50     -5.95   -6.06   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9 
 6449.808     2.521  -0.502   -5.73   -5.65    -5.47   -5.56   -99.9    -99.9    -5.26   -5.32   -99.9    -99.9   -99.9     -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9 
 6455.598     2.523  -1.340   -5.67   -5.65   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9     -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9 
 6462.567     2.523   0.262   -99.9   -99.9   -99.9    -99.9   -99.9    -99.9    -5.41   -5.45   -99.9    -99.9   -99.9     -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9
 6471.662     2.526  -0.686   -5.72   -5.64   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9     -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9 
 6493.781     2.521  -0.109   -5.75   -5.55   -99.9    -99.9   -99.9    -99.9    -5.37   -5.42   -99.9    -99.9   -99.9     -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9 
 6499.650     2.523  -0.818   -5.71   -5.66   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9     -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9 
 6717.681     2.709  -0.524   -99.9   -99.9   -99.9    -99.9   -99.9    -99.9    -5.34   -5.42   -99.9    -99.9   -99.9     -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9 
 3933.664     0.000   0.092   -5.60   -5.60    -5.53   -5.61    -6.01   -6.23    -5.38   -5.44    -5.34   -5.63     -5.94   -6.11    -5.49   -5.88    -5.59   -5.86    -5.64   -5.83    -5.45   -5.26 
 4220.071     7.515  -1.321   -99.9   -99.9   -99.9    -99.9   -99.9    -99.9    -5.26   -5.30    -5.19   -5.44   -99.9     -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9 
 5001.479     7.505  -0.507   -5.64   -5.62    -5.59   -5.66    -6.03   -6.27    -5.47   -5.52    -5.37   -5.68     -5.94   -6.09    -5.63   -6.05    -5.70   -6.06   -99.9    -99.9   -99.9    -99.9 
 5019.971     7.515  -0.247   -99.9   -99.9    -5.59   -5.65    -6.12   -6.36    -5.47   -5.52    -5.34   -5.68     -5.88   -6.08    -5.61   -6.04    -5.68   -6.06   -99.9    -99.9   -99.9    -99.9 
 5021.138     7.515  -1.207   -5.71   -5.70   -99.9    -99.9   -99.9    -99.9    -5.53   -5.59    -5.36   -5.65   -99.9     -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9 
 5285.266     7.505  -1.147   -99.9   -99.9    -5.55   -5.63   -99.9    -99.9    -5.44   -5.50    -5.27   -5.60   -99.9     -99.9    -5.66   -6.06    -5.72   -6.13   -99.9    -99.9   -99.9    -99.9 
 5307.224     7.515  -0.848   -99.9   -99.9    -5.55   -5.62   -99.9    -99.9    -5.49   -5.54   -99.9    -99.9   -99.9     -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9 
 5339.188     8.438  -0.334   -5.58   -5.58    -5.61   -5.69   -99.9    -99.9    -5.54   -5.59    -5.38   -5.72   -99.9     -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9 
 6456.875     8.438   0.155   -5.58   -5.54    -5.57   -5.66   -99.9    -99.9    -5.53   -5.58    -5.39   -5.80     -5.94   -6.21   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9 
 8912.068     7.047   0.637   -5.59   -5.15    -5.60   -5.33    -6.12   -6.28    -5.47   -5.26   -99.9    -99.9     -6.01   -6.18    -5.79   -6.32    -5.97   -6.31    -5.64   -6.44    -5.39   -99.9 
 8927.356     7.050   0.811   -5.40   -4.94    -5.60   -5.31    -6.14   -6.23    -5.47   -5.23   -99.9    -99.9     -6.08   -6.21    -5.84   -6.30    -6.04   -6.33    -5.64   -6.44    -5.25   -99.9 
 9890.705     8.400  -1.200   -5.55   -5.31    -5.52   -5.49   -99.9    -99.9    -5.69   -5.60   -99.9    -99.9     -6.03   -6.34   -99.9    -99.9   -99.9    -99.9   -99.9    -99.9    -5.50   -99.9 



==> online_tables/linelist.txt <==
The list of Ca I and Ca II lines with the adopted atomic data. gamma_4 and gamma_6 correspond to T = 10 000 K
Wavelength, A; Excitation energy, eV; gf-value; log gamma_rad, rad/s; log gamma_4/N_e, rad/s cm3; log gamma_6/N_H, rad/s cm3

Ca I
4226.728     0.000     0.244     8.360    -6.031    -7.562 
4283.011     1.886    -0.136     8.320    -5.840    -7.720 
4289.367     1.879    -0.233     8.320    -5.760    -7.720 
4298.988     1.886    -0.359     8.320    -5.760    -7.720 
4302.528     1.899     0.292     8.167    -5.997    -7.804 
4307.744     1.886    -0.234     8.320    -5.720    -7.720 
4318.651     1.899    -0.139     8.320    -5.760    -7.720 
4355.079     2.709    -0.470     7.310    -3.550    -7.130 
4425.437     1.879    -0.358     8.025    -5.610    -7.163 
4434.957     1.886    -0.007     8.021    -5.602    -7.162 
4435.679     1.886    -0.517     8.025    -5.610    -7.163 
4454.779     1.899     0.258     8.017    -5.596    -7.162 
4455.887     1.899    -0.518     8.021    -5.602    -7.162 
4456.616     1.899    -1.660     8.025    -5.609    -7.163 
4526.928     2.709    -0.548     7.447    -4.207    -7.167 
4578.551     2.521    -0.697     7.726    -5.368    -7.192 
4581.395     2.523    -0.510     7.430    -4.540    -7.330 
4581.467     2.523    -1.415     7.430    -4.540    -7.330 
4585.865     2.526    -0.350     7.430    -4.540    -7.330 
4585.964     2.526    -1.416     7.430    -4.540    -7.330 
5041.618     2.709    -0.471     7.954    -4.294    -7.308 
5188.844     2.932    -0.075     8.390    -4.859    -7.315 
5260.387     2.521    -1.719     7.902    -5.756    -7.512 
5261.704     2.521    -0.579     7.903    -5.756    -7.512 
5262.241     2.521    -0.471     7.904    -5.756    -7.512 
5264.237     2.523    -0.574     7.902    -5.755    -7.512 
5265.556     2.523    -0.113     7.903    -5.755    -7.512 
5270.270     2.526     0.162     7.902    -5.755    -7.512 
5349.465     2.709    -0.310     6.430    -5.894    -7.652 
5512.980     2.932    -0.464     8.447    -4.053    -7.316 
5581.965     2.523    -0.555     7.853    -6.072    -7.538 
5588.749     2.526     0.358     7.853    -6.072    -7.538 
5590.114     2.521    -0.571     7.852    -6.071    -7.539 
5594.462     2.523     0.097     7.852    -6.072    -7.539 
5598.480     2.521    -0.087     7.851    -6.071    -7.541 
5601.277     2.526    -0.523     7.852    -6.072    -7.539 
5602.842     2.523    -0.564     7.850    -6.072    -7.541 
5857.451     2.932     0.240     8.477    -5.424    -7.316 
5867.562     2.932    -1.570     8.419    -4.705    -7.460 
6102.723     1.879    -0.793     7.860    -5.320    -7.189 
6122.217     1.886    -0.316     7.860    -5.320    -7.189 
6161.297     2.523    -1.266     7.274    -4.994    -7.145 
6162.173     1.899    -0.090     7.860    -5.320    -7.189 
6163.755     2.521    -1.286     7.296    -4.998    -7.146 
6166.439     2.521    -1.142     7.269    -4.999    -7.146 
6169.042     2.523    -0.797     7.296    -4.997    -7.146 
6169.563     2.526    -0.478     7.273    -4.994    -7.145 
6439.075     2.526     0.390     7.649    -6.072    -7.569 
6449.808     2.521    -0.502     7.667    -6.071    -7.570 
6455.598     2.523    -1.340     7.667    -6.072    -7.570 
6462.567     2.523     0.262     7.645    -6.072    -7.570 
6471.662     2.526    -0.686     7.645    -6.072    -7.570 
6493.781     2.521    -0.109     7.640    -6.071    -7.571 
6499.650     2.523    -0.818     7.640    -6.072    -7.571 
6717.681     2.709    -0.524     7.863    -4.895    -7.139 
7326.145     2.932    -0.208     8.412    -5.161    -7.640 
Ca II
3933.655     0.000    -2.623     8.207    -5.730    -7.761 
3933.657     0.000    -4.293     8.207    -5.730    -7.761 
3933.659     0.000    -1.576     8.207    -5.730    -7.760 
3933.660     0.000    -2.765     8.207    -5.730    -7.760 
3933.661     0.000    -2.084     8.207    -5.730    -7.760 
3933.664     0.000     0.092     8.207    -5.730    -7.760 		
4220.071     7.515    -1.321     7.950    -4.270    -7.160 
5001.479     7.505    -0.507     7.889    -4.611    -7.336 
5019.971     7.515    -0.247     7.890    -4.614    -7.336 
5021.138     7.515    -1.207     7.893    -4.612    -7.336 
5285.266     7.505    -1.147     8.038    -4.631    -7.327 
5307.224     7.515    -0.848     8.041    -4.631    -7.327 
5339.188     8.438    -0.334     8.570    -3.350    -7.196 
5339.188     8.438    -0.447     8.571    -3.350    -7.196 
5339.188     8.438    -1.877     8.571    -3.350    -7.196 
6456.875     8.438     0.046     8.587    -4.311    -7.377 
6456.875     8.438     0.155     8.586    -4.311    -7.377 
8248.796     7.515     0.556     8.243    -4.600    -7.412 
8254.721     7.515    -0.398     8.248    -4.600    -7.412 
8498.020     1.692    -1.429     8.207    -5.700    -7.675 
8498.077     1.692    -3.605     8.207    -5.700    -7.675 
8498.098     1.692    -4.286     8.207    -5.700    -7.675 
8498.129     1.692    -3.097     8.207    -5.700    -7.676 
8498.181     1.692    -5.814     8.207    -5.700    -7.676 
8498.233     1.692    -4.144     8.207    -5.700    -7.676 
8542.088     1.700    -0.476     8.207    -5.700    -7.675 
8542.143     1.700    -2.652     8.207    -5.700    -7.675 
8542.165     1.700    -3.333     8.207    -5.700    -7.675 
8542.198     1.700    -2.144     8.207    -5.700    -7.676 
8542.252     1.700    -4.861     8.207    -5.700    -7.676 
8542.307     1.700    -3.191     8.207    -5.700    -7.676 
8662.138     1.692    -0.736     8.193    -5.700    -7.675 
8662.197     1.692    -2.912     8.193    -5.700    -7.675 
8662.217     1.692    -3.593     8.193    -5.700    -7.675 
8662.251     1.692    -2.404     8.193    -5.700    -7.676 
8662.304     1.692    -5.121     8.193    -5.700    -7.676 
8662.358     1.692    -3.451     8.193    -5.700    -7.676 
8912.068     7.047     0.637     8.868    -5.100    -7.512 
8927.356     7.050     0.811     8.864    -5.100    -7.512 
8927.356     7.050    -0.491     8.864    -5.100    -7.512 
9890.705     8.400    -1.200     8.624    -4.541    -7.607 

